Six More Ultra-Faint Milky Way Companions Discovered in the DECam Local Volume Exploration Survey

We report the discovery of six ultra-faint Milky Way satellites discovered through matched-filter searches conducted using Dark Energy Camera (DECam) data processed as part of the second data release of the DECam Local Volume Exploration (DELVE) survey. Leveraging deep Gemini/GMOS-N imaging (for four candidates) as well as follow-up DECam imaging (for two candidates), we characterize the morphologies and stellar populations of these systems. We find that these candidates all share faint absolute magnitudes ($M_{V} \geq -3.2$ mag) and old, metal-poor stellar populations ($\tau > 10$ Gyr, [Fe/H] $< -1.4$ dex). Three of these systems are more extended ($r_{1/2} > 15$ pc), while the other three are compact ($r_{1/2} < 10$ pc). From these properties, we infer that the former three systems (Bo\"{o}tes V, Leo Minor I, and Virgo II) are consistent with ultra-faint dwarf galaxy classifications, whereas the latter three (DELVE 3, DELVE 4, and DELVE 5) are likely ultra-faint star clusters. Using data from the Gaia satellite, we confidently measure the proper motion of Bo\"{o}tes V, Leo Minor I, and DELVE 4, and tentatively detect a proper motion signal from DELVE 3 and DELVE 5; no signal is detected for Virgo II. We use these measurements to explore possible associations between the newly-discovered systems and the Sagittarius dwarf spheroidal, the Magellanic Clouds, and the Vast Polar Structure, finding several plausible associations. Our results offer a preview of the numerous ultra-faint stellar systems that will soon be discovered by the Vera C. Rubin Observatory and highlight the challenges of classifying the faintest stellar systems.

==> authors.txt <==
W. Cerny, C. E. Mart\'{i}nez-V\'{a}zquez, A. Drlica-Wagner, A. B. Pace, B. Mutlu-Pakdil, T. S. Li, A. H. Riley, D. Crnojevi\'c, C. R. Bom, J. A. Carballo-Bello, J. L. Carlin, A. Chiti, Y. Choi, M. L. M. Collins, E Darragh-Ford, P. S. Ferguson, M. Geha, D. Mart\'{i}nez-Delgado, P. Massana, S. Mau, G. E. Medina, R. R. Mu\~{n}oz, E. O. Nadler, K. A. G. Olsen, A. Pieres, J. D. Sakowska, J. D. Simon, G. S. Stringfellow, A. K. Vivas, A. R. Walker, R. H. Wechsler

